Nonlinear spectral clustering with C++ GraphBLAS

Nonlinear reformulations of the spectral clustering method have gained a lot of recent attention due to their increased numerical benefits and their solid mathematical background. However, the estimation of the multiple nonlinear eigenvectors is associated with an increased computational cost. We present an implementation of a direct multiway spectral clustering algorithm in the $p$-norm, for $p\in(1,2]$, using a novel C++ GraphBLAS API. The key operations are expressed in linear algebraic terms and are executed over the resulting sparse matrices and dense vectors, parameterized in the algebra pertinent to the computation. We demonstrate the effectiveness and accuracy of our shared-memory algorithm on several artificial test cases. Our numerical examples and comparative results against competitive methods indicate that the proposed implementation attains high quality clusters in terms of the balanced graph cut metric. The strong scaling capabilities of our algorithm are showcased on a range of datasets with up to $8$ million nodes and $48$ million edges.

==> IEEE_HPEC_reviews.txt <==

Reviewer #1
Questions

    1. Please rate the technical quallity of the paper.
        Very Good
    2. Please rate the relevance of the paper to the conference.
        Extremely Relevant
    3. Please rate the novelty of the paper.
        Reasonably Novel
    4. How confident are you in your rating?
        High Confidence
    5. Please give your overall rating of the paper.
        Accept
    6. Please provide comments to the author(s) and technical committee.
        This 2-page paper describes the authors' implementation of a new direct multiway spectral clustering algorithm for large-scale graphs using C++ GraphBLAS. The work provides an overview of the method, pseudocode for the implementation that uses both GraphBLAS and ROPTLIB, and a few experimental results using Delaunay graphs. The performance improves with more threads, although rolls off at about 16-32 threads. For reproducibility, it would be helpful for the authors to make their code available. The experimental results are also limited to just Delaunay graphs which are typically easier to cluster due to their low-degree vertices and the fact that they are planar. Would this spectral clustering work on non-planar or small world network like graphs?

Reviewer #3

Questions

    1. Please rate the technical quallity of the paper.
        Outstanding
    2. Please rate the relevance of the paper to the conference.
        Extremely Relevant
    3. Please rate the novelty of the paper.
        Reasonably Novel
    4. How confident are you in your rating?
        High Confidence
    5. Please give your overall rating of the paper.
        Strong Accept
    6. Please provide comments to the author(s) and technical committee.
        The well-known spectral clustering heuristic can be viewed as a 2-norm relaxation of a partitioning problem whose exact solution is optimum in the 1-norm. The 1-norm optimum is NP-hard, the 2-norm relaxation is pretty good in practice and is relatively cheap to compute by standard eigenvector methods. Recently various groups, including some of the authors (in the paper's reference [4]), have investigated using more expensive p-norm optimization (for 1<p<2) to improve the quality of the clustering. The HPEC submission reports an implementation of the method from [4] that uses a C++ implementation of GraphBLAS (due to other authors of this paper) to implement and parallelize the most expensive step in the optimization, namely the nonlinear p-norm matrix-vector multiplication.

        The results are good. On a set of artificial test examples with up to about 50M edges (all 2D Delauney triangulations of points in the unit square), the quality of clusters is 4% to 8% better than a traditional 2-norm spectral method, and the parallel speedup is reasonable up to about 16 or 32 threads in shared memory. The paper [4] implemented the method in Matlab, and could handle graphs only up to about 5K vertices.

        On the whole this is very nice work, highlighting both the advantages of using more sophisticated p-norm methods (enabled mostly by the advances in available computational power since the 2-norm methods of the 1990s), and the ease of use and performance of the C++ GraphBLAS (where the efficient data structures and shared-memory parallelization are completely hidden from the user). Several implementations of the GraphBLAS standard exist, but until recently the only highly performant (or parallel) version was SuiteSparse:GraphBLAS; it is very nice to see a second performant implementation extending the value of the standard.

        I rated the paper only "Reasonable Novel" because the impressive results don't really contain anything new beyond using the (existing) C++ GraphBLAS to scale up the (existing) p-norm Grassmannian optimization method; there are no new algorithmic ideas or results on applications. However, it's a combination that is very well suited for presentation at HPEC.

 Reviewer #4

Questions

    1. Please rate the technical quallity of the paper.
        Good
    2. Please rate the relevance of the paper to the conference.
        Relevant
    3. Please rate the novelty of the paper.
        Somewhat Novel
    4. How confident are you in your rating?
        Good Confidence
    5. Please give your overall rating of the paper.
        Strong Accept
    6. Please provide comments to the author(s) and technical committee.
        The 2-pages manuscript describes an implementation of the p-Laplacian graph cut algorithm developed by the same authors. The writing is clear, clean and concise.
        The experiment results are reasonable. The GraphBlas components scale well weakly; it is understood that the iterations are limited in concurrency.

